Searches for scalar leptoquarks and differential cross-section measurements in dilepton-dijet events in proton-proton collisions at a centre-of-mass energy of $\sqrt{s}$ = 13 TeV with the ATLAS experiment

Searches for scalar leptoquarks pair-produced in proton-proton collisions at $\sqrt{s}=13$ TeV at the Large Hadron Collider are performed by the ATLAS experiment. A data set corresponding to an integrated luminosity of 36.1 fb$^{-1}$ is used. Final states containing two electrons or two muons and two or more jets are studied, as are states with one electron or muon, missing transverse momentum and two or more jets. No statistically significant excess above the Standard Model expectation is observed. The observed and expected lower limits on the leptoquark mass at 95% confidence level extend up to 1.29 TeV and 1.23 TeV for first- and second-generation leptoquarks, respectively, as postulated in the minimal Buchm\"uller-R\"uckl-Wyler model, assuming a branching ratio into a charged lepton and a quark of 50%. In addition, measurements of particle-level fiducial and differential cross sections are presented for the $Z\rightarrow ee$, $Z\rightarrow\mu\mu$ and $t\bar{t}$ processes in several regions related to the search control regions. Predictions from a range of generators are compared with the measurements, and good agreement is seen for many of the observables. However, the predictions for the $Z\rightarrow\ell\ell$ measurements in observables sensitive to jet energies disagree with the data.

==> Metadata.txt <==
Title: Searches for scalar leptoquarks and differential cross-section measurements in
dilepton--dijet events in proton--proton collisions at a centre-of-mass energy of $\sqrt{s}$ = 13 TeV with the ATLAS experiment
Title: Searches for scalar leptoquarks and differential cross-section measurements in
dilepton-dijet events in proton-proton collisions at a centre-of-mass energy of &radic;s = 13 TeV with the ATLAS experiment

Abstract: Searches for scalar leptoquarks pair-produced in proton--proton collisions at $\sqrt{s}=13$ TeV at the Large Hadron Collider are performed by the ATLAS experiment. A data set corresponding to an integrated luminosity of 36.1 fb$^{-1}$ is used. Final states containing two electrons or two muons and two or more jets are studied, as are states with one electron or muon, missing transverse momentum and two or more jets. No statistically significant excess above the Standard Model expectation is observed.
The observed and expected lower limits on the leptoquark mass at 95\% confidence level extend up to 1.29 TeV and 1.23 TeV for first- and second-generation leptoquarks, respectively, as postulated in the  minimal Buchm\"uller--R\"uckl--Wyler model, assuming a branching ratio into a charged lepton and a quark of 50%. In addition, measurements of particle-level fiducial and differential cross sections are presented for the $Z\rightarrow ee$, $Z\rightarrow\mu\mu$ and $t\bar{t}$ processes in several regions related to the search control regions.
Predictions from a range of generators are compared with the measurements, and good agreement is seen for many of the observables. However, the predictions for the $Z\rightarrow\ell\ell$ measurements in observables sensitive to jet energies disagree with the data. 


Abstract: Searches for scalar leptoquarks pair-produced in proton-proton collisions at
 &radic;s=13 TeV at the Large Hadron Collider are performed by the ATLAS experiment. A data set corresponding to an integrated luminosity of 36.1 fb<sup>-1</sup> is used. Final states containing two electrons or two muons and two or more jets are studied, as are states with one electron or muon, missing transverse momentum and two or more jets. No statistically significant excess above the Standard Model expectation is observed. The observed and expected lower limits on the leptoquark mass at 95&percnt; confidence level extend up to 1.29 TeV and 1.23 TeV for first- and second-generation leptoquarks, respectively, as postulated in the  minimal Buchm&uuml;ller-R&uuml;ckl-Wyler model, assuming a branching ratio into a charged lepton and a quark of 50&percnt;. In addition, measurements of particle-level fiducial and differential cross sections are presented for the Z&rarr;ee, Z&rarr;&mu;&mu; and tt&#x304; processes in several regions related to the search control regions.
Predictions from a range of generators are compared with the measurements, and good agreement is seen for many of the observables.  However, the predictions for the Z&rarr;ll measurements in observables sensitive to jet energies disagree with the data. 

Comments: 62 pages in total, author list starting page 46, 19 figures, 5 tables, accepted by EPJC. All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2016-08/.

CERN preprint ID: CERN-EP-2018-262
